StocHy: automated verification and synthesis of stochastic processes

StocHy is a software tool for the quantitative analysis of discrete-time stochastic hybrid systems (SHS). StocHy accepts a high-level description of stochastic models and constructs an equivalent SHS model. The tool allows to (i) simulate the SHS evolution over a given time horizon; and to automatically construct formal abstractions of the SHS. Abstractions are then employed for (ii) formal verification or (iii) control (policy, strategy) synthesis. StocHy allows for modular modelling, and has separate simulation, verification and synthesis engines, which are implemented as independent libraries. This allows for libraries to be easily used and for extensions to be easily built. The tool is implemented in C++ and employs manipulations based on vector calculus, the use of sparse matrices, the symbolic construction of probabilistic kernels, and multi-threading. Experiments show StocHy's markedly improved performance when compared to existing abstraction-based approaches: in particular, StocHy beats state-of-the-art tools in terms of precision (abstraction error) and computational effort, and finally attains scalability to large-sized models (12 continuous dimensions). StocHy is available at www.gitlab.com/natchi92/StocHy.

==> TACAS_Reply.txt <==
We thank the reviewers for their evaluation and comments.

Reviewer 1:

We have have amended the typos within the README file.

Reviewer 3:

* readme says ./StocHy --> ./stochy

This has been amended within the README file.

* it's a pity that python's matplotlib is not provided as dependency.

Prior to submission, we tried to perform the procedure given in https://conf.researchr.org/track/etaps-2019/tacas-2019-papers and run them on the TACAS’19 virtual machine.
However, matplotlib v2.2.3 is dependent on 'python-dev', which proved to be difficult to install offline. Note, the dependencies are given in the online version.
We felt that the visualizations are not the core offering of the tool and just an add-on.  We’ll nevertheless consider finding a solution for adding them.

* checking the “ease of use”

The artefact is aimed to substantiate the claims made in the paper and ideally makes them fully replicable. To this end, to simplify the artefact evaluation task, we provided a binary file which is a compiled version of the "MAIN" file mentioned in the paper. The binary file has the additional benefit of automatically selecting which input interface is required in the "MAIN" file and automatically run this depending on the case study and associated parameters needed.
This was done to make it easier to test and generate the results.

StocHy employs both the use of .mat and .txt files. This is to show the ease of using already existing Matlab files without the need of their external conversion. We do not provide Matlab itself, since Matlab is not free-ware and would require specific license files (for offline use) which need to be purchased from Matlab.

Having said this, in order to help clarify the "ease of use", we have provided a new artefact which contains (1) the source code together with step-by-step guidelines on how to compile and modify it; and (2) the original artefact. The newly provided source code gives the additional flexibility requested to modify the parameters. We have further described how to feed the .mat files to StocHy or alternatively, to describe the input models directly in the main file and provide additional parameters in same way as Section 3.

Specifically, we have
1. updated the installation of all dependent packages to cater for compiling the provided source code offline,  
2. described within the README how to compile and run directly from the source code for each case study. This is within the section '#Running the individual case studies from the source code'.
3. included a section within the README file titled "#Specific parameter options for each case study which can be altered to test the setup", which explains all the different parameters that are available for each case study and 
4. four example "MAIN" files (one for each case study) within a "example" folder to serve as the template to run any of the individual case studies directly from the source code. 


The updated artefact can be found at:
https://gitlab.com/natchi92/StocHy/blob/fa92adf48f53639cb7ef30a29f81d8a006f900dd/ArtefactEvaluation_StocHy.zip

having an SHA256 of:

0a1a9678b25db6035054e27ca8f3164af9a32aa09698238a2f42cb58e60c676b

